Just Flip: Flipped Observation Generation and Optimization for Neural Radiance Fields to Cover Unobserved View

With the advent of Neural Radiance Field (NeRF), representing 3D scenes through multiple observations has shown remarkable improvements in performance. Since this cutting-edge technique is able to obtain high-resolution renderings by interpolating dense 3D environments, various approaches have been proposed to apply NeRF for the spatial understanding of robot perception. However, previous works are challenging to represent unobserved scenes or views on the unexplored robot trajectory, as these works do not take into account 3D reconstruction without observation information. To overcome this problem, we propose a method to generate flipped observation in order to cover unexisting observation for unexplored robot trajectory. To achieve this, we propose a data augmentation method for 3D reconstruction using NeRF by flipping observed images, and estimating flipped camera 6DOF poses. Our technique exploits the property of objects being geometrically symmetric, making it simple but fast and powerful, thereby making it suitable for robotic applications where real-time performance is important. We demonstrate that our method significantly improves three representative perceptual quality measures on the NeRF synthetic dataset.

==> response_to_reviewers.txt <==
Response to Reviewer4
We would like to thank you for your valuable comments and concerns.
For the prior network, we add more detailed explanations in the second paragraph of III-B.
As the reviewer mentioned, the proposed method can be evaluated on the 3D-to-3D case without loss of generality, and also can be adopted for the other application tasks such as 2D-to-3D case. For 3D-to-3D, we evaluate the proposed method on the ModelNet40 dataset, and on the Pascal3D+ dataset for 2D-to-3D. Each case reflects the situation that the robot scans a 3D object with LIDAR or Depth camera, and observes an object in 2D monocular RGB camera respectively. As the reviewer commented, we noticed that the paper was written as if only 2D-to-3D case is considered. To clarify this part, we modify the first, second, and forth paragraphs of Introduction section, supplement the intro of the Experiments section, and Fig.2 as well.
In the methods for 2D-3D or 3D-3D alignment based on the deep neural networks such as [18-20], [22-25] and [14,15](which are the reviewer's recommended reference), the proposed networks can be regarded as inference functions constructed by compositing multiple non-linear functions represented as hidden layers. We believe that most networks can be divided into two parts at any intermediate layers, and the low-dimensional output of that layers can be used as the compressed latent variables. We, therefore, regard those network structures as an auto-encoder in order to generalize our method to the other various approaches. For example,in Vggnet- or Resnet-based methods, we can consider these core networks such as Vggnet or Resnet as encoders; in [14], G-Resnet part can be considered as an encoder part. We recognized that, in the previous version, there was no mention or any explanation of our motivation; therefore, we added additional explanations to the second and the fourth paragraph of the Introduction section, and the second paragraph of the related work as well. We also explain how other methods such as [31-34] can be considered in our experimental settings in III-D.
We use the ModelNet40's 3D data as inputs and outputs of the 3D-to-3D align approaches. As the reviewer commented, including canonical images for the prior network gives readers an intuition of our method, we are working on writing the additional appendix document which analyzes the prior network and its canonical 3D shapes. Also, thanks to the reviewer's intuitive comments, we are also working on the other works for finding meaningful elements by considering canonical images after training in order to perform further latent variable abstraction or network reduction.
Also, we reflect all the other minor comments and modify the paper.

Response to Reviewer 5
We appreciate your constructive comments which makes our paper further enhanced.
The various methods of 3D-to-3D or 2D-to-3D alignment such as [14,15], [18-20] and [22-25] utilize deep neural networks which are composed of multiple hidden layers. We believe that those networks can be considered as auto-encoder structure, by exploiting the outputs of any intermediate layers as the latent variables. For example, in [14], G-Resnet part in the proposed structure can be regarded as an encoder. We found that there is no sufficient explanations of it, so we add the additional explanations of our motivation in the second and the fourth paragraph of the Introduction. Also, as the reviewer mentioned we also found that there is no effective explanations that describe the advantage of the multi-modal prior compared to the other methods which hardly consider the distribution of the latent space. We modify the end of the related work for this issue.
For the memory efficiency and the computational time, we updated IV-B. We believe that these modifications based on the reviewer's comment help readers having intuitive understandings of our paper.

Response to Reviewer 7
We are grateful for your valuable considerations of our paper.
As the reviewer mentioned, we found that our previous version did not include the specific illustration of the real-world scenario. Since our work has been studied for AI-assisted hazardous environment recognition, we add the contents to the Introduction section, and also modify the first paragraph of Section III. In order to make the problem formulation more concrete, we modify III-A and the notations of the formulations as well.
Thanks to the reviewer's recommended reference [30], which introduces the data-driven method that performs the reconstruction with partial data by exploiting encoding paradigm(from Laplacian spectra), we modify the second paragraph of the related work by citing the reviewer's introduction in order to consider the new approaches as well.
Our experimental results also consider the dropout while testing time. Therefore, we make it clear in V.A by mentioning that the dropout is also applied while testing.
We also reflect all the minor comments which make our paper clearer and more concrete in the aspect of the formulation and the evaluation.
- We correct the notations and add explanations for them.
- In the case of elements are missing, we assume that the missing parts can be known by checking the transmission protocol after receiving the data.
- For clarity, we revisit Table III. Please let us know if we miss anything.
- We delete the sentence that mentions of dr, and also modify the caption of Table I.
- In Tables 2 and 3, as the reviewer mentioned AE uses (1) and AE_dr uses dropout.
- We modify the statement of the precision-recall evaluation.
- the actual loss term of (8) is: |const - (dist_between_each_modal)|^2. Therefore this loss makes the distance between each modal converged into target const distance, which makes each modal separated from each other. Please refer to see [9].
- For the dimension of the latent space we set it to 64. We mention it in IV.
- As the reviewer mentioned, there is some performance drop which is reported in [A]. However, in our case, there is no significant performance drop as shown in Table II so that We did not report it here.
[A] Not Only Look But Observe: Variational Observation Model of Scene-Level 3D Multi-Object Understanding for Probabilistic SLAM, Hyeonwoo Yu
